Numerical Simulations of Frost Growth Using Mixture Model on Surfaces with Different Wettability

Frost growth on cold surfaces is a transient process with coupled heat and mass transfer. Due to multiple factors such as humidity, temperature, flow velocity and constantly changing thermal properties as frost grows, precise prediction can be challenging. Especially when the geometry of the frosting surfaces gets complicated, it requires a balance of computing accuracy and efficiency. In this work, a numerical model is developed to predict frost growth considering the effect of the above parameters. Mixture model is adapted to improve the computational efficiency and the unstructured grids add the flexibility to extend the model to complex geometries. The predicted frost growth rate matches well with the experimental data reported in the literature under similar conditions. The model predicts reasonable growth trend of frost as the surface temperature, air temperature, humidity and flow velocity vary. The surface wettability effect is well captured at the early stage of frosting and it shows a higher frost growth rate on surfaces with a higher wettability.

==> Figures/nucleation/J_plot.txt <==
19.9005	9.55E+24	1.00E+25	9.46E+24	9.91E+24
19.801	9.54E+24	1.00E+25	9.46E+24	9.91E+24
19.70149	9.54E+24	1.00E+25	9.45E+24	9.91E+24
19.60199	9.53E+24	1.00E+25	9.45E+24	9.91E+24
19.50249	9.53E+24	1.00E+25	9.44E+24	9.91E+24
19.40299	9.52E+24	1.00E+25	9.44E+24	9.91E+24
19.30348	9.52E+24	1.00E+25	9.43E+24	9.91E+24
19.20398	9.51E+24	1.00E+25	9.42E+24	9.91E+24
19.10448	9.51E+24	1.00E+25	9.42E+24	9.91E+24
19.00498	9.50E+24	1.00E+25	9.41E+24	9.91E+24
18.90547	9.49E+24	1.00E+25	9.40E+24	9.90E+24
18.80597	9.49E+24	1.00E+25	9.40E+24	9.90E+24
18.70647	9.48E+24	1.00E+25	9.39E+24	9.90E+24
18.60697	9.48E+24	1.00E+25	9.38E+24	9.90E+24
18.50746	9.47E+24	1.00E+25	9.38E+24	9.90E+24
18.40796	9.47E+24	1.00E+25	9.37E+24	9.90E+24
18.30846	9.46E+24	1.00E+25	9.36E+24	9.90E+24
18.20896	9.45E+24	1.00E+25	9.36E+24	9.90E+24
18.10945	9.45E+24	1.00E+25	9.35E+24	9.90E+24
18.00995	9.44E+24	1.00E+25	9.34E+24	9.89E+24
17.91045	9.43E+24	1.00E+25	9.33E+24	9.89E+24
17.81095	9.43E+24	1.00E+25	9.33E+24	9.89E+24
17.71144	9.42E+24	1.00E+25	9.32E+24	9.89E+24
17.61194	9.41E+24	1.00E+25	9.31E+24	9.89E+24
17.51244	9.41E+24	1.00E+25	9.30E+24	9.89E+24
17.41294	9.40E+24	1.00E+25	9.29E+24	9.89E+24
17.31343	9.39E+24	1.00E+25	9.28E+24	9.88E+24
17.21393	9.39E+24	1.00E+25	9.28E+24	9.88E+24
17.11443	9.38E+24	1.00E+25	9.27E+24	9.88E+24
17.01493	9.37E+24	1.00E+25	9.26E+24	9.88E+24
16.91542	9.36E+24	1.00E+25	9.25E+24	9.88E+24
16.81592	9.35E+24	1.00E+25	9.24E+24	9.88E+24
16.71642	9.35E+24	1.00E+25	9.23E+24	9.88E+24
16.61692	9.34E+24	1.00E+25	9.22E+24	9.87E+24
16.51741	9.33E+24	1.00E+25	9.21E+24	9.87E+24
16.41791	9.32E+24	1.00E+25	9.20E+24	9.87E+24
16.31841	9.31E+24	1.00E+25	9.19E+24	9.87E+24
16.21891	9.31E+24	1.00E+25	9.18E+24	9.87E+24
16.1194	9.30E+24	1.00E+25	9.17E+24	9.87E+24
16.0199	9.29E+24	1.00E+25	9.16E+24	9.86E+24
15.9204	9.28E+24	1.00E+25	9.15E+24	9.86E+24
15.8209	9.27E+24	1.00E+25	9.14E+24	9.86E+24
15.72139	9.26E+24	1.00E+25	9.13E+24	9.86E+24
15.62189	9.25E+24	1.00E+25	9.12E+24	9.86E+24
15.52239	9.24E+24	1.00E+25	9.11E+24	9.85E+24
15.42289	9.23E+24	1.00E+25	9.09E+24	9.85E+24
15.32338	9.22E+24	1.00E+25	9.08E+24	9.85E+24
15.22388	9.21E+24	1.00E+25	9.07E+24	9.85E+24
15.12438	9.20E+24	1.00E+25	9.06E+24	9.85E+24
15.02488	9.19E+24	1.00E+25	9.04E+24	9.84E+24
14.92537	9.18E+24	1.00E+25	9.03E+24	9.84E+24
14.82587	9.17E+24	1.00E+25	9.02E+24	9.84E+24
14.72637	9.15E+24	1.00E+25	9.00E+24	9.84E+24
14.62687	9.14E+24	1.00E+25	8.99E+24	9.84E+24
14.52736	9.13E+24	1.00E+25	8.98E+24	9.83E+24
14.42786	9.12E+24	1.00E+25	8.96E+24	9.83E+24
14.32836	9.11E+24	1.00E+25	8.95E+24	9.83E+24
14.22886	9.09E+24	1.00E+25	8.93E+24	9.83E+24
14.12935	9.08E+24	1.00E+25	8.92E+24	9.82E+24
14.02985	9.07E+24	1.00E+25	8.90E+24	9.82E+24
13.93035	9.05E+24	1.00E+25	8.89E+24	9.82E+24
13.83085	9.04E+24	1.00E+25	8.87E+24	9.81E+24
13.73134	9.03E+24	1.00E+25	8.86E+24	9.81E+24
13.63184	9.01E+24	1.00E+25	8.84E+24	9.81E+24
13.53234	9.00E+24	1.00E+25	8.82E+24	9.81E+24
13.43284	8.98E+24	1.00E+25	8.80E+24	9.80E+24
13.33333	8.97E+24	1.00E+25	8.79E+24	9.80E+24
13.23383	8.95E+24	1.00E+25	8.77E+24	9.80E+24
13.13433	8.94E+24	1.00E+25	8.75E+24	9.79E+24
13.03483	8.92E+24	1.00E+25	8.73E+24	9.79E+24
12.93532	8.90E+24	1.00E+25	8.71E+24	9.79E+24
12.83582	8.89E+24	1.00E+25	8.69E+24	9.78E+24
12.73632	8.87E+24	1.00E+25	8.67E+24	9.78E+24
12.63682	8.85E+24	1.00E+25	8.65E+24	9.78E+24
12.53731	8.83E+24	1.00E+25	8.63E+24	9.77E+24
12.43781	8.81E+24	1.00E+25	8.61E+24	9.77E+24
12.33831	8.79E+24	1.00E+25	8.59E+24	9.77E+24
12.23881	8.78E+24	1.00E+25	8.57E+24	9.76E+24
12.1393	8.76E+24	1.00E+25	8.54E+24	9.76E+24
12.0398	8.74E+24	1.00E+25	8.52E+24	9.75E+24
11.9403	8.71E+24	1.00E+25	8.50E+24	9.75E+24
11.8408	8.69E+24	1.00E+25	8.47E+24	9.74E+24
11.74129	8.67E+24	1.00E+25	8.45E+24	9.74E+24
11.64179	8.65E+24	1.00E+25	8.42E+24	9.73E+24
11.54229	8.63E+24	1.00E+25	8.39E+24	9.73E+24
11.44279	8.60E+24	1.00E+25	8.37E+24	9.73E+24
11.34328	8.58E+24	1.00E+25	8.34E+24	9.72E+24
11.24378	8.56E+24	1.00E+25	8.31E+24	9.72E+24
11.14428	8.53E+24	1.00E+25	8.28E+24	9.71E+24
11.04478	8.51E+24	1.00E+25	8.25E+24	9.70E+24
10.94527	8.48E+24	1.00E+25	8.22E+24	9.70E+24
10.84577	8.45E+24	1.00E+25	8.19E+24	9.69E+24
10.74627	8.42E+24	1.00E+25	8.16E+24	9.69E+24
10.64677	8.40E+24	1.00E+25	8.13E+24	9.68E+24
10.54726	8.37E+24	1.00E+25	8.10E+24	9.68E+24
10.44776	8.34E+24	1.00E+25	8.06E+24	9.67E+24
10.34826	8.31E+24	1.00E+25	8.03E+24	9.66E+24
10.24876	8.28E+24	1.00E+25	7.99E+24	9.66E+24
10.14925	8.24E+24	1.00E+25	7.95E+24	9.65E+24
10.04975	8.21E+24	1.00E+25	7.92E+24	9.64E+24
9.95025	8.18E+24	1.00E+25	7.88E+24	9.63E+24
9.85075	8.14E+24	1.00E+25	7.84E+24	9.63E+24
9.75124	8.11E+24	1.00E+25	7.80E+24	9.62E+24
9.65174	8.07E+24	1.00E+25	7.76E+24	9.61E+24
9.55224	8.03E+24	1.00E+25	7.71E+24	9.60E+24
9.45274	7.99E+24	1.00E+25	7.67E+24	9.59E+24
9.35323	7.95E+24	1.00E+25	7.62E+24	9.59E+24
9.25373	7.91E+24	1.00E+25	7.58E+24	9.58E+24
9.15423	7.87E+24	1.00E+25	7.53E+24	9.57E+24
9.05473	7.83E+24	1.00E+25	7.48E+24	9.56E+24
8.95522	7.79E+24	1.00E+25	7.43E+24	9.55E+24
8.85572	7.74E+24	1.00E+25	7.38E+24	9.54E+24
8.75622	7.69E+24	1.00E+25	7.33E+24	9.53E+24
8.65672	7.64E+24	1.00E+25	7.27E+24	9.51E+24
8.55721	7.60E+24	1.00E+25	7.22E+24	9.50E+24
8.45771	7.54E+24	1.00E+25	7.16E+24	9.49E+24
8.35821	7.49E+24	1.00E+25	7.10E+24	9.48E+24
8.25871	7.44E+24	1.00E+25	7.04E+24	9.47E+24
8.1592	7.38E+24	1.00E+25	6.98E+24	9.45E+24
8.0597	7.33E+24	1.00E+25	6.91E+24	9.44E+24
7.9602	7.27E+24	1.00E+25	6.85E+24	9.43E+24
7.8607	7.21E+24	1.00E+25	6.78E+24	9.41E+24
7.76119	7.14E+24	1.00E+25	6.71E+24	9.40E+24
7.66169	7.08E+24	1.00E+25	6.64E+24	9.38E+24
7.56219	7.01E+24	1.00E+25	6.57E+24	9.36E+24
7.46269	6.94E+24	1.00E+25	6.49E+24	9.35E+24
7.36318	6.87E+24	1.00E+25	6.41E+24	9.33E+24
7.26368	6.80E+24	1.00E+25	6.33E+24	9.31E+24
7.16418	6.73E+24	1.00E+25	6.25E+24	9.29E+24
7.06468	6.65E+24	1.00E+25	6.16E+24	9.27E+24
6.96517	6.57E+24	1.00E+25	6.08E+24	9.25E+24
6.86567	6.49E+24	1.00E+25	5.99E+24	9.23E+24
6.76617	6.40E+24	1.00E+25	5.89E+24	9.21E+24
6.66667	6.31E+24	1.00E+25	5.80E+24	9.18E+24
6.56716	6.22E+24	1.00E+25	5.70E+24	9.16E+24
6.46766	6.13E+24	1.00E+25	5.60E+24	9.13E+24
6.36816	6.03E+24	1.00E+25	5.49E+24	9.11E+24
6.26866	5.93E+24	1.00E+25	5.39E+24	9.08E+24
6.16915	5.83E+24	1.00E+25	5.28E+24	9.05E+24
6.06965	5.73E+24	1.00E+25	5.16E+24	9.02E+24
5.97015	5.62E+24	1.00E+25	5.05E+24	8.99E+24
5.87065	5.51E+24	1.00E+25	4.93E+24	8.95E+24
5.77114	5.39E+24	1.00E+25	4.81E+24	8.92E+24
5.67164	5.27E+24	1.00E+25	4.68E+24	8.88E+24
5.57214	5.15E+24	1.00E+25	4.55E+24	8.84E+24
5.47264	5.02E+24	1.00E+25	4.42E+24	8.80E+24
5.37313	4.89E+24	1.00E+25	4.28E+24	8.76E+24
5.27363	4.76E+24	1.00E+25	4.15E+24	8.71E+24
5.17413	4.62E+24	1.00E+25	4.00E+24	8.67E+24
5.07463	4.48E+24	1.00E+25	3.86E+24	8.62E+24
4.97512	4.33E+24	1.00E+25	3.71E+24	8.56E+24
4.87562	4.18E+24	1.00E+25	3.56E+24	8.51E+24
4.77612	4.03E+24	1.00E+25	3.40E+24	8.45E+24
4.67662	3.87E+24	1.00E+25	3.25E+24	8.39E+24
4.57711	3.71E+24	1.00E+25	3.09E+24	8.32E+24
4.47761	3.54E+24	1.00E+25	2.93E+24	8.25E+24
4.37811	3.38E+24	1.00E+25	2.76E+24	8.18E+24
4.27861	3.21E+24	1.00E+25	2.60E+24	8.10E+24
4.1791	3.03E+24	1.00E+25	2.43E+24	8.02E+24
4.0796	2.86E+24	1.00E+25	2.26E+24	7.93E+24
3.9801	2.68E+24	1.00E+25	2.10E+24	7.83E+24
3.8806	2.50E+24	1.00E+25	1.93E+24	7.73E+24
3.78109	2.32E+24	1.00E+25	1.77E+24	7.63E+24
3.68159	2.14E+24	1.00E+25	1.61E+24	7.51E+24
3.58209	1.96E+24	1.00E+25	1.45E+24	7.39E+24
3.48259	1.78E+24	1.00E+25	1.29E+24	7.26E+24
3.38308	1.60E+24	1.00E+25	1.14E+24	7.12E+24
3.28358	1.43E+24	1.00E+25	9.96E+23	6.97E+24
3.18408	1.26E+24	1.00E+25	8.59E+23	6.81E+24
3.08458	1.10E+24	1.00E+25	7.29E+23	6.64E+24
2.98507	9.44E+23	1.00E+25	6.10E+23	6.46E+24
2.88557	7.98E+23	1.00E+25	5.00E+23	6.26E+24
2.78607	6.63E+23	1.00E+25	4.01E+23	6.05E+24
2.68657	5.39E+23	1.00E+25	3.14E+23	5.82E+24
2.58706	4.28E+23	1.00E+25	2.38E+23	5.58E+24
2.48756	3.30E+23	1.00E+25	1.75E+23	5.32E+24
2.38806	2.46E+23	1.00E+25	1.24E+23	5.04E+24
2.28856	1.76E+23	1.00E+25	8.35E+22	4.73E+24
2.18905	1.21E+23	1.00E+25	5.33E+22	4.41E+24
2.08955	7.82E+22	1.00E+25	3.19E+22	4.07E+24
1.99005	4.74E+22	1.00E+25	1.76E+22	3.71E+24
1.89055	2.65E+22	1.00E+25	8.82E+21	3.33E+24
1.79104	1.34E+22	1.00E+25	3.93E+21	2.94E+24
1.69154	5.96E+21	1.00E+25	1.51E+21	2.53E+24
1.59204	2.28E+21	1.00E+25	4.81E+20	2.12E+24
1.49254	7.11E+20	1.00E+25	1.21E+20	1.71E+24
1.39303	1.72E+20	1.00E+25	2.25E+19	1.31E+24
1.29353	2.95E+19	1.00E+25	2.79E+18	9.46E+23
1.19403	3.19E+18	1.00E+25	2.00E+17	6.27E+23
1.09453	1.83E+17	1.00E+25	6.77E+15	3.69E+23
0.99502	4.28E+15	1.00E+25	7.89E+13	1.84E+23
0.89552	2.66E+13	1.00E+25	1.91E+11	7.19E+22
0.79602	2.19E+10	1.00E+25	4.22E+07	1.93E+22
0.69652	687736.3617	9.99E+24	194.44484	2.83E+21
0.59701	0.07903	9.99E+24	0	1.47E+20
0.49751	0	9.99E+24	0	1.08E+18
0.39801	0	9.98E+24	0	1.28E+14
0.29851	0	9.97E+24	0	417866.8442
0.199	0	9.93E+24	0	0
0.0995	0	9.72E+24	0	0

==> Figures/nucleation/f_theta.txt <==
0	0
1	1.73969E-08
2	2.78265E-07
3	1.408E-06
4	4.44682E-06
5	1.08466E-05
6	2.24663E-05
7	4.15667E-05
8	7.08031E-05
9	0.000113217
10	0.000172228
11	0.000251622
12	0.00035554
13	0.000488466
14	0.000655212
15	0.000860904
16	0.001110969
17	0.001411112
18	0.001767304
19	0.002185761
20	0.002672925
21	0.003235446
22	0.003880157
23	0.004614059
24	0.005444292
25	0.006378118
26	0.007422897
27	0.008586062
28	0.009875097
29	0.011297513
30	0.012860825
31	0.014572526
32	0.016440063
33	0.018470815
34	0.020672067
35	0.023050987
36	0.025614602
37	0.028369776
38	0.031323182
39	0.034481288
40	0.037850326
41	0.041436276
42	0.045244843
43	0.049281436
44	0.053551151
45	0.058058749
46	0.062808639
47	0.067804863
48	0.073051075
49	0.07855053
50	0.08430607
51	0.090320105
52	0.096594608
53	0.103131099
54	0.109930639
55	0.116993816
56	0.124320743
57	0.131911051
58	0.139763878
59	0.147877874
60	0.156251193
61	0.164881492
62	0.173765934
63	0.182901187
64	0.192283427
65	0.201908345
66	0.211771146
67	0.221866563
68	0.232188859
69	0.242731839
70	0.25348886
71	0.26445284
72	0.275616274
73	0.286971248
74	0.298509448
75	0.310222182
76	0.322100396
77	0.334134688
78	0.34631533
79	0.358632288
80	0.371075239
81	0.383633596
82	0.396296528
83	0.409052982
84	0.421891706
85	0.434801277
86	0.447770116
87	0.460786523
88	0.473838693
89	0.486914747
90	0.500002755
91	0.51309076
92	0.526166807
93	0.539218964
94	0.552235354
95	0.56520417
96	0.578113713
97	0.590952406
98	0.603708823
99	0.616371713
100	0.628930024
101	0.641372924
102	0.653689826
103	0.665870409
104	0.677904637
105	0.689782783
106	0.701495446
107	0.713033571
108	0.724388465
109	0.735551818
110	0.746515712
111	0.757272644
112	0.767815533
113	0.778137734
114	0.788233054
115	0.798095757
116	0.807720573
117	0.817102711
118	0.826237859
119	0.835122194
120	0.843752386
121	0.852125596
122	0.860239482
123	0.868092199
124	0.875682396
125	0.883009213
126	0.890072279
127	0.896871707
128	0.903408088
129	0.909682481
130	0.915696407
131	0.921451838
132	0.926951186
133	0.932197293
134	0.937193412
135	0.941943199
136	0.946450696
137	0.950720312
138	0.954756808
139	0.95856528
140	0.962151137
141	0.965520085
142	0.968678103
143	0.971631425
144	0.974386517
145	0.976950053
146	0.979328897
147	0.981530075
148	0.983560757
149	0.985428227
150	0.987139864
151	0.988703115
152	0.990125473
153	0.991414454
154	0.992577567
155	0.993622298
156	0.994556079
157	0.99538627
158	0.996120132
159	0.996764808
160	0.997327295
161	0.997814429
162	0.998232858
163	0.998589025
164	0.998889146
165	0.999139191
166	0.999344866
167	0.999511597
168	0.999644509
169	0.999748416
170	0.999827801
171	0.999886804
172	0.999929212
173	0.999958443
174	0.99997754
175	0.999989157
176	0.999995555
177	0.999998593
178	0.999999722
179	0.999999983
180	1

==> arxiv temp/Figures/nucleation/J_plot.txt <==
19.9005	9.55E+24	1.00E+25	9.46E+24	9.91E+24
19.801	9.54E+24	1.00E+25	9.46E+24	9.91E+24
19.70149	9.54E+24	1.00E+25	9.45E+24	9.91E+24
19.60199	9.53E+24	1.00E+25	9.45E+24	9.91E+24
19.50249	9.53E+24	1.00E+25	9.44E+24	9.91E+24
19.40299	9.52E+24	1.00E+25	9.44E+24	9.91E+24
19.30348	9.52E+24	1.00E+25	9.43E+24	9.91E+24
19.20398	9.51E+24	1.00E+25	9.42E+24	9.91E+24
19.10448	9.51E+24	1.00E+25	9.42E+24	9.91E+24
19.00498	9.50E+24	1.00E+25	9.41E+24	9.91E+24
18.90547	9.49E+24	1.00E+25	9.40E+24	9.90E+24
18.80597	9.49E+24	1.00E+25	9.40E+24	9.90E+24
18.70647	9.48E+24	1.00E+25	9.39E+24	9.90E+24
18.60697	9.48E+24	1.00E+25	9.38E+24	9.90E+24
18.50746	9.47E+24	1.00E+25	9.38E+24	9.90E+24
18.40796	9.47E+24	1.00E+25	9.37E+24	9.90E+24
18.30846	9.46E+24	1.00E+25	9.36E+24	9.90E+24
18.20896	9.45E+24	1.00E+25	9.36E+24	9.90E+24
18.10945	9.45E+24	1.00E+25	9.35E+24	9.90E+24
18.00995	9.44E+24	1.00E+25	9.34E+24	9.89E+24
17.91045	9.43E+24	1.00E+25	9.33E+24	9.89E+24
17.81095	9.43E+24	1.00E+25	9.33E+24	9.89E+24
17.71144	9.42E+24	1.00E+25	9.32E+24	9.89E+24
17.61194	9.41E+24	1.00E+25	9.31E+24	9.89E+24
17.51244	9.41E+24	1.00E+25	9.30E+24	9.89E+24
17.41294	9.40E+24	1.00E+25	9.29E+24	9.89E+24
17.31343	9.39E+24	1.00E+25	9.28E+24	9.88E+24
17.21393	9.39E+24	1.00E+25	9.28E+24	9.88E+24
17.11443	9.38E+24	1.00E+25	9.27E+24	9.88E+24
17.01493	9.37E+24	1.00E+25	9.26E+24	9.88E+24
16.91542	9.36E+24	1.00E+25	9.25E+24	9.88E+24
16.81592	9.35E+24	1.00E+25	9.24E+24	9.88E+24
16.71642	9.35E+24	1.00E+25	9.23E+24	9.88E+24
16.61692	9.34E+24	1.00E+25	9.22E+24	9.87E+24
16.51741	9.33E+24	1.00E+25	9.21E+24	9.87E+24
16.41791	9.32E+24	1.00E+25	9.20E+24	9.87E+24
16.31841	9.31E+24	1.00E+25	9.19E+24	9.87E+24
16.21891	9.31E+24	1.00E+25	9.18E+24	9.87E+24
16.1194	9.30E+24	1.00E+25	9.17E+24	9.87E+24
16.0199	9.29E+24	1.00E+25	9.16E+24	9.86E+24
15.9204	9.28E+24	1.00E+25	9.15E+24	9.86E+24
15.8209	9.27E+24	1.00E+25	9.14E+24	9.86E+24
15.72139	9.26E+24	1.00E+25	9.13E+24	9.86E+24
15.62189	9.25E+24	1.00E+25	9.12E+24	9.86E+24
15.52239	9.24E+24	1.00E+25	9.11E+24	9.85E+24
15.42289	9.23E+24	1.00E+25	9.09E+24	9.85E+24
15.32338	9.22E+24	1.00E+25	9.08E+24	9.85E+24
15.22388	9.21E+24	1.00E+25	9.07E+24	9.85E+24
15.12438	9.20E+24	1.00E+25	9.06E+24	9.85E+24
15.02488	9.19E+24	1.00E+25	9.04E+24	9.84E+24
14.92537	9.18E+24	1.00E+25	9.03E+24	9.84E+24
14.82587	9.17E+24	1.00E+25	9.02E+24	9.84E+24
14.72637	9.15E+24	1.00E+25	9.00E+24	9.84E+24
14.62687	9.14E+24	1.00E+25	8.99E+24	9.84E+24
14.52736	9.13E+24	1.00E+25	8.98E+24	9.83E+24
14.42786	9.12E+24	1.00E+25	8.96E+24	9.83E+24
14.32836	9.11E+24	1.00E+25	8.95E+24	9.83E+24
14.22886	9.09E+24	1.00E+25	8.93E+24	9.83E+24
14.12935	9.08E+24	1.00E+25	8.92E+24	9.82E+24
14.02985	9.07E+24	1.00E+25	8.90E+24	9.82E+24
13.93035	9.05E+24	1.00E+25	8.89E+24	9.82E+24
13.83085	9.04E+24	1.00E+25	8.87E+24	9.81E+24
13.73134	9.03E+24	1.00E+25	8.86E+24	9.81E+24
13.63184	9.01E+24	1.00E+25	8.84E+24	9.81E+24
13.53234	9.00E+24	1.00E+25	8.82E+24	9.81E+24
13.43284	8.98E+24	1.00E+25	8.80E+24	9.80E+24
13.33333	8.97E+24	1.00E+25	8.79E+24	9.80E+24
13.23383	8.95E+24	1.00E+25	8.77E+24	9.80E+24
13.13433	8.94E+24	1.00E+25	8.75E+24	9.79E+24
13.03483	8.92E+24	1.00E+25	8.73E+24	9.79E+24
12.93532	8.90E+24	1.00E+25	8.71E+24	9.79E+24
12.83582	8.89E+24	1.00E+25	8.69E+24	9.78E+24
12.73632	8.87E+24	1.00E+25	8.67E+24	9.78E+24
12.63682	8.85E+24	1.00E+25	8.65E+24	9.78E+24
12.53731	8.83E+24	1.00E+25	8.63E+24	9.77E+24
12.43781	8.81E+24	1.00E+25	8.61E+24	9.77E+24
12.33831	8.79E+24	1.00E+25	8.59E+24	9.77E+24
12.23881	8.78E+24	1.00E+25	8.57E+24	9.76E+24
12.1393	8.76E+24	1.00E+25	8.54E+24	9.76E+24
12.0398	8.74E+24	1.00E+25	8.52E+24	9.75E+24
11.9403	8.71E+24	1.00E+25	8.50E+24	9.75E+24
11.8408	8.69E+24	1.00E+25	8.47E+24	9.74E+24
11.74129	8.67E+24	1.00E+25	8.45E+24	9.74E+24
11.64179	8.65E+24	1.00E+25	8.42E+24	9.73E+24
11.54229	8.63E+24	1.00E+25	8.39E+24	9.73E+24
11.44279	8.60E+24	1.00E+25	8.37E+24	9.73E+24
11.34328	8.58E+24	1.00E+25	8.34E+24	9.72E+24
11.24378	8.56E+24	1.00E+25	8.31E+24	9.72E+24
11.14428	8.53E+24	1.00E+25	8.28E+24	9.71E+24
11.04478	8.51E+24	1.00E+25	8.25E+24	9.70E+24
10.94527	8.48E+24	1.00E+25	8.22E+24	9.70E+24
10.84577	8.45E+24	1.00E+25	8.19E+24	9.69E+24
10.74627	8.42E+24	1.00E+25	8.16E+24	9.69E+24
10.64677	8.40E+24	1.00E+25	8.13E+24	9.68E+24
10.54726	8.37E+24	1.00E+25	8.10E+24	9.68E+24
10.44776	8.34E+24	1.00E+25	8.06E+24	9.67E+24
10.34826	8.31E+24	1.00E+25	8.03E+24	9.66E+24
10.24876	8.28E+24	1.00E+25	7.99E+24	9.66E+24
10.14925	8.24E+24	1.00E+25	7.95E+24	9.65E+24
10.04975	8.21E+24	1.00E+25	7.92E+24	9.64E+24
9.95025	8.18E+24	1.00E+25	7.88E+24	9.63E+24
9.85075	8.14E+24	1.00E+25	7.84E+24	9.63E+24
9.75124	8.11E+24	1.00E+25	7.80E+24	9.62E+24
9.65174	8.07E+24	1.00E+25	7.76E+24	9.61E+24
9.55224	8.03E+24	1.00E+25	7.71E+24	9.60E+24
9.45274	7.99E+24	1.00E+25	7.67E+24	9.59E+24
9.35323	7.95E+24	1.00E+25	7.62E+24	9.59E+24
9.25373	7.91E+24	1.00E+25	7.58E+24	9.58E+24
9.15423	7.87E+24	1.00E+25	7.53E+24	9.57E+24
9.05473	7.83E+24	1.00E+25	7.48E+24	9.56E+24
8.95522	7.79E+24	1.00E+25	7.43E+24	9.55E+24
8.85572	7.74E+24	1.00E+25	7.38E+24	9.54E+24
8.75622	7.69E+24	1.00E+25	7.33E+24	9.53E+24
8.65672	7.64E+24	1.00E+25	7.27E+24	9.51E+24
8.55721	7.60E+24	1.00E+25	7.22E+24	9.50E+24
8.45771	7.54E+24	1.00E+25	7.16E+24	9.49E+24
8.35821	7.49E+24	1.00E+25	7.10E+24	9.48E+24
8.25871	7.44E+24	1.00E+25	7.04E+24	9.47E+24
8.1592	7.38E+24	1.00E+25	6.98E+24	9.45E+24
8.0597	7.33E+24	1.00E+25	6.91E+24	9.44E+24
7.9602	7.27E+24	1.00E+25	6.85E+24	9.43E+24
7.8607	7.21E+24	1.00E+25	6.78E+24	9.41E+24
7.76119	7.14E+24	1.00E+25	6.71E+24	9.40E+24
7.66169	7.08E+24	1.00E+25	6.64E+24	9.38E+24
7.56219	7.01E+24	1.00E+25	6.57E+24	9.36E+24
7.46269	6.94E+24	1.00E+25	6.49E+24	9.35E+24
7.36318	6.87E+24	1.00E+25	6.41E+24	9.33E+24
7.26368	6.80E+24	1.00E+25	6.33E+24	9.31E+24
7.16418	6.73E+24	1.00E+25	6.25E+24	9.29E+24
7.06468	6.65E+24	1.00E+25	6.16E+24	9.27E+24
6.96517	6.57E+24	1.00E+25	6.08E+24	9.25E+24
6.86567	6.49E+24	1.00E+25	5.99E+24	9.23E+24
6.76617	6.40E+24	1.00E+25	5.89E+24	9.21E+24
6.66667	6.31E+24	1.00E+25	5.80E+24	9.18E+24
6.56716	6.22E+24	1.00E+25	5.70E+24	9.16E+24
6.46766	6.13E+24	1.00E+25	5.60E+24	9.13E+24
6.36816	6.03E+24	1.00E+25	5.49E+24	9.11E+24
6.26866	5.93E+24	1.00E+25	5.39E+24	9.08E+24
6.16915	5.83E+24	1.00E+25	5.28E+24	9.05E+24
6.06965	5.73E+24	1.00E+25	5.16E+24	9.02E+24
5.97015	5.62E+24	1.00E+25	5.05E+24	8.99E+24
5.87065	5.51E+24	1.00E+25	4.93E+24	8.95E+24
5.77114	5.39E+24	1.00E+25	4.81E+24	8.92E+24
5.67164	5.27E+24	1.00E+25	4.68E+24	8.88E+24
5.57214	5.15E+24	1.00E+25	4.55E+24	8.84E+24
5.47264	5.02E+24	1.00E+25	4.42E+24	8.80E+24
5.37313	4.89E+24	1.00E+25	4.28E+24	8.76E+24
5.27363	4.76E+24	1.00E+25	4.15E+24	8.71E+24
5.17413	4.62E+24	1.00E+25	4.00E+24	8.67E+24
5.07463	4.48E+24	1.00E+25	3.86E+24	8.62E+24
4.97512	4.33E+24	1.00E+25	3.71E+24	8.56E+24
4.87562	4.18E+24	1.00E+25	3.56E+24	8.51E+24
4.77612	4.03E+24	1.00E+25	3.40E+24	8.45E+24
4.67662	3.87E+24	1.00E+25	3.25E+24	8.39E+24
4.57711	3.71E+24	1.00E+25	3.09E+24	8.32E+24
4.47761	3.54E+24	1.00E+25	2.93E+24	8.25E+24
4.37811	3.38E+24	1.00E+25	2.76E+24	8.18E+24
4.27861	3.21E+24	1.00E+25	2.60E+24	8.10E+24
4.1791	3.03E+24	1.00E+25	2.43E+24	8.02E+24
4.0796	2.86E+24	1.00E+25	2.26E+24	7.93E+24
3.9801	2.68E+24	1.00E+25	2.10E+24	7.83E+24
3.8806	2.50E+24	1.00E+25	1.93E+24	7.73E+24
3.78109	2.32E+24	1.00E+25	1.77E+24	7.63E+24
3.68159	2.14E+24	1.00E+25	1.61E+24	7.51E+24
3.58209	1.96E+24	1.00E+25	1.45E+24	7.39E+24
3.48259	1.78E+24	1.00E+25	1.29E+24	7.26E+24
3.38308	1.60E+24	1.00E+25	1.14E+24	7.12E+24
3.28358	1.43E+24	1.00E+25	9.96E+23	6.97E+24
3.18408	1.26E+24	1.00E+25	8.59E+23	6.81E+24
3.08458	1.10E+24	1.00E+25	7.29E+23	6.64E+24
2.98507	9.44E+23	1.00E+25	6.10E+23	6.46E+24
2.88557	7.98E+23	1.00E+25	5.00E+23	6.26E+24
2.78607	6.63E+23	1.00E+25	4.01E+23	6.05E+24
2.68657	5.39E+23	1.00E+25	3.14E+23	5.82E+24
2.58706	4.28E+23	1.00E+25	2.38E+23	5.58E+24
2.48756	3.30E+23	1.00E+25	1.75E+23	5.32E+24
2.38806	2.46E+23	1.00E+25	1.24E+23	5.04E+24
2.28856	1.76E+23	1.00E+25	8.35E+22	4.73E+24
2.18905	1.21E+23	1.00E+25	5.33E+22	4.41E+24
2.08955	7.82E+22	1.00E+25	3.19E+22	4.07E+24
1.99005	4.74E+22	1.00E+25	1.76E+22	3.71E+24
1.89055	2.65E+22	1.00E+25	8.82E+21	3.33E+24
1.79104	1.34E+22	1.00E+25	3.93E+21	2.94E+24
1.69154	5.96E+21	1.00E+25	1.51E+21	2.53E+24
1.59204	2.28E+21	1.00E+25	4.81E+20	2.12E+24
1.49254	7.11E+20	1.00E+25	1.21E+20	1.71E+24
1.39303	1.72E+20	1.00E+25	2.25E+19	1.31E+24
1.29353	2.95E+19	1.00E+25	2.79E+18	9.46E+23
1.19403	3.19E+18	1.00E+25	2.00E+17	6.27E+23
1.09453	1.83E+17	1.00E+25	6.77E+15	3.69E+23
0.99502	4.28E+15	1.00E+25	7.89E+13	1.84E+23
0.89552	2.66E+13	1.00E+25	1.91E+11	7.19E+22
0.79602	2.19E+10	1.00E+25	4.22E+07	1.93E+22
0.69652	687736.3617	9.99E+24	194.44484	2.83E+21
0.59701	0.07903	9.99E+24	0	1.47E+20
0.49751	0	9.99E+24	0	1.08E+18
0.39801	0	9.98E+24	0	1.28E+14
0.29851	0	9.97E+24	0	417866.8442
0.199	0	9.93E+24	0	0
0.0995	0	9.72E+24	0	0

==> arxiv temp/Figures/nucleation/f_theta.txt <==
0	0
1	1.73969E-08
2	2.78265E-07
3	1.408E-06
4	4.44682E-06
5	1.08466E-05
6	2.24663E-05
7	4.15667E-05
8	7.08031E-05
9	0.000113217
10	0.000172228
11	0.000251622
12	0.00035554
13	0.000488466
14	0.000655212
15	0.000860904
16	0.001110969
17	0.001411112
18	0.001767304
19	0.002185761
20	0.002672925
21	0.003235446
22	0.003880157
23	0.004614059
24	0.005444292
25	0.006378118
26	0.007422897
27	0.008586062
28	0.009875097
29	0.011297513
30	0.012860825
31	0.014572526
32	0.016440063
33	0.018470815
34	0.020672067
35	0.023050987
36	0.025614602
37	0.028369776
38	0.031323182
39	0.034481288
40	0.037850326
41	0.041436276
42	0.045244843
43	0.049281436
44	0.053551151
45	0.058058749
46	0.062808639
47	0.067804863
48	0.073051075
49	0.07855053
50	0.08430607
51	0.090320105
52	0.096594608
53	0.103131099
54	0.109930639
55	0.116993816
56	0.124320743
57	0.131911051
58	0.139763878
59	0.147877874
60	0.156251193
61	0.164881492
62	0.173765934
63	0.182901187
64	0.192283427
65	0.201908345
66	0.211771146
67	0.221866563
68	0.232188859
69	0.242731839
70	0.25348886
71	0.26445284
72	0.275616274
73	0.286971248
74	0.298509448
75	0.310222182
76	0.322100396
77	0.334134688
78	0.34631533
79	0.358632288
80	0.371075239
81	0.383633596
82	0.396296528
83	0.409052982
84	0.421891706
85	0.434801277
86	0.447770116
87	0.460786523
88	0.473838693
89	0.486914747
90	0.500002755
91	0.51309076
92	0.526166807
93	0.539218964
94	0.552235354
95	0.56520417
96	0.578113713
97	0.590952406
98	0.603708823
99	0.616371713
100	0.628930024
101	0.641372924
102	0.653689826
103	0.665870409
104	0.677904637
105	0.689782783
106	0.701495446
107	0.713033571
108	0.724388465
109	0.735551818
110	0.746515712
111	0.757272644
112	0.767815533
113	0.778137734
114	0.788233054
115	0.798095757
116	0.807720573
117	0.817102711
118	0.826237859
119	0.835122194
120	0.843752386
121	0.852125596
122	0.860239482
123	0.868092199
124	0.875682396
125	0.883009213
126	0.890072279
127	0.896871707
128	0.903408088
129	0.909682481
130	0.915696407
131	0.921451838
132	0.926951186
133	0.932197293
134	0.937193412
135	0.941943199
136	0.946450696
137	0.950720312
138	0.954756808
139	0.95856528
140	0.962151137
141	0.965520085
142	0.968678103
143	0.971631425
144	0.974386517
145	0.976950053
146	0.979328897
147	0.981530075
148	0.983560757
149	0.985428227
150	0.987139864
151	0.988703115
152	0.990125473
153	0.991414454
154	0.992577567
155	0.993622298
156	0.994556079
157	0.99538627
158	0.996120132
159	0.996764808
160	0.997327295
161	0.997814429
162	0.998232858
163	0.998589025
164	0.998889146
165	0.999139191
166	0.999344866
167	0.999511597
168	0.999644509
169	0.999748416
170	0.999827801
171	0.999886804
172	0.999929212
173	0.999958443
174	0.99997754
175	0.999989157
176	0.999995555
177	0.999998593
178	0.999999722
179	0.999999983
180	1
